A Fair Post-Processing Method based on the MADD Metric for Predictive Student Models

Predictive student models are increasingly used in learning environments. However, due to the rising social impact of their usage, it is now all the more important for these models to be both sufficiently accurate and fair in their predictions. To evaluate algorithmic fairness, a new metric has been developed in education, namely the Model Absolute Density Distance (MADD). This metric enables us to measure how different a predictive model behaves regarding two groups of students, in order to quantify its algorithmic unfairness. In this paper, we thus develop a post-processing method based on this metric, that aims at improving the fairness while preserving the accuracy of relevant predictive models' results. We experiment with our approach on the task of predicting student success in an online course, using both simulated and real-world educational data, and obtain successful results. Our source code and data are in open access at https://github.com/melinaverger/MADD .

==> MADDpp_old_refs.txt <==
\begin{thebibliography}{8}

\bibitem{ventura}
Romero, C., Ventura., S.: Educational Data Mining
and Learning Analytics: An Updated Survey. Wiley
Interdisciplinary Reviews: Data Mining and
Knowledge Discovery, \textbf{10}:e1355 (2020)

\bibitem{holstein}
Holstein, K., Doroudi., S.: Equity and Artificial
Intelligence in Education: Will “AIEd” Amplify or
Alleviate Inequities in Education? arXiv:2104.12920
(2021)

\bibitem{mehrabi}
Mehrabi, N., Morstatter, F., Saxena, N., Lerman, K., Galstyan., A.: A Survey on Bias and Fairness in
Machine Learning. arXiv:1908.09635 (2019)

\bibitem{ref_madd}
Verger, M., Lallé, S., Bouchet, F., Luengo, V.: Is Your Model ``MADD''? A Novel Metric to Evaluate Algorithmic Fairness for Predictive Student Models. In: 16th International Conference on Educational Data Mining, Bangalore, India (2023)

\bibitem{ref_fairnessmetrics}
Verma, S., Rubin, J. S.: Fairness definitions
explained. In: 2018 IEEE/ACM International Workshop on Software Fairness (FairWare), pp. 1–7 (2018)

\bibitem{ref_castelnovo}
Castelnovo, A., Crupi, R., Greco, G., Regoli, D., Penco, I. G., Cosentini, A. C.: A clarification of the nuances in the fairness metrics landscape. Scientific
Reports, \textbf{12}(1), 1–21 (2022)

\bibitem{ref_histo_est}
Freedman, D., Diaconis, P.: On the histogram as a density estimator:L2 theory. Z. Wahrscheinlichkeitstheorie verw Gebiete \textbf{57}, 453–476 (1981). \doi{10.1007/BF01025868}

\bibitem{oulad}
Kuzilek, J., Hlosta, M., Zdrahal, Z.: Open University
Learning Analytics Dataset. Sci Data 4, 170171 (2017). \doi{10.1038/sdata.2017.171}

\bibitem{ref_inverse}
Devroye, L.: Non-Uniform Random Variate Generation. Springer, New York, NY (1986).
 \doi{10.1007/978-1-4613-8643-8}

\end{thebibliography}
